Multi-wavelength study of X-ray luminous clusters at z ~ 0.3 I. Star formation activity of cluster galaxies

The current paradigm of cosmic formation and evolution of galaxy clusters foresees growth mostly through merging. Galaxies in the infall region or in the core of a cluster undergo transformations owing to different environmental stresses. For two X-ray luminous clusters at redshift z ~ 0.3 with opposite X-ray morphologies, RXCJ0014.3-3022 and RXCJ2308.3-0211, we assess differences in galaxy populations as a function of cluster topography. Cluster large-scale structure and substructure are determined from the combined photometry in the B, V, and R bands, and from multi-object optical spectroscopy at low resolution. A spectral index analysis is performed, based on the [OII] and Hdelta features, and the D4000 break, available for more than 100 member galaxies per cluster. Combination of spectral indices and FUV-optical colours provides a picture of the star formation history in galaxies. In spite of the potential presence of a small fraction of galaxies with obscured star formation activity, the average star-formation history of cluster members is found to depend on cluster-centric distance and on substructure. There is a sharp increase in star formation activity along two well-defined filamentary structures of the merging cluster RXCJ0014.3-3022, out to its virial radius and beyond, produced by luminous (L ~ L*) and sub-L* galaxies. Conversely, the regular cool-core cluster RXCJ2308.3-0211 mostly hosts galaxies which either populate the red sequence or are becoming passive. These results suggest the existence of a correspondence between assembly state and overall age of the stellar populations of galaxies inside the virialized region and in the surrounding large scale structure of massive clusters at z ~ 0.3. (Abridged)

==> aa-package/readme.txt <==
%                                                             readme.txt
% AA vers. 6.1, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) Springer-Verlag HD
%                                                revised by EDP Sciences
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v6.1 (June 2006)
%-----------------------------------------------------------------------

All dimensions of the printed text have been modified. 
There is one line more in the page and the width of the columns is larger.
The baselineskip of the text is smaller. 
Fonts in tables and references are also 1pt less.

Letter to the Editor
--------------------
The page layout of the letters has been changed and a new option added: 
\documentclass[letter]{aa}

Long tables and Online material
-------------------------------
Use the packages "longtable" (and "lscape") of the standart distributions 
to enter your large tables. 
Some information for online tables (and online material) have been added
in aa.dem and the user's guide.  

Other
-----
Each appendix has to be written with the environment
\begin{appendix} ... \end{appendix} 
%
%-----------------------------------------------------------------------
% What's New in AA v6.0
%-----------------------------------------------------------------------

Structured Abstracts
-------------------

A new concept ``Structured Abstract'' is implemented with this new version,
see Editorial 441, E3-E6, 2005..
Just like a traditional abstract, a structured abstract summarizes the content
of the paper, but it does make the structure of the article explicit and visible.
For doing so, the structured abstract uses headings that define several short 
paragraphs. 
Three paragraphs, entitled respectively Aims, Methods, and Results, are mandatory.
When appropriate, the structured abstract may use an introductory paragraph entitled 
Context, and a final paragraph entitled Conclusions.
The abstract should accurately summarize the paper's content, be
limited to 300 words, and be self-contained (no references, no abbreviations or 
acronyms except for the truly obvious and familiar ones).

- The command \abstract{} has been changed in \abstract{}{}{}{}{}.
- A counter of words has been added with an error message if it's > 300 words.
- Citations in an abstract display an error message.

Research Note 
-------------

A new option has been added in the aa.cls class.
\documentclass[rnote]{aa}
The word (Research Note) is automatically added in the title and (RN) and in the 
running title.

Long lists of authors and institutes
------------------------------------

In articles that are the result of consortia, the number of authors and the list of
affiliations are very long.
A new option has been added in the aa.cls class.
\documentclass[longauth]{aa}
In this case, all the institutes are set below the references.

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.*         User's Guide (dvi, ps, pdf)
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.*   Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!

%-----------------------------------------------------------------------
%
% History
%-----------------------------------------------------------------------
This directory contains the LaTeX2e support for the new 2001
Astronomy and Astrophysics journal.

In order to ensure the smoothest transition for both authors and publishers,
Springer-Verlag has kindly granted EDP Sciences the permission to use the
LaTeX macro package that they developed for A&A Main journal.

Only  minor changes have been incorporated between the Springer class (1999)
and the EDP Sciences class for the new journal.
Please, note:
- that the abstract is now a command (\abstract{...}) and not an environment,  
so the \maketitle command has to be placed after the abstract and the keywords
- and that the command \thesaurus does no longer exist.

The journal is now printing using the Postscript TX Times-fonts. 
The TX fonts consist of virtual text roman fonts using Adobe Times with some 
modified and additional text symbols. 
The TX fonts are distributed under the GNU public license and are available 
in the LaTeX distributions since December 2000.
In any case, these fonts and the installation guide are also available in 
every public TeX archive server, i.e.:

http://www.tug.org/tex-archive/fonts/txfonts/
ftp://ftp.dante.de/tex-archive/fonts/txfonts/
ftp://ftp.tex.ac.uk/tex-archive/fonts/txfonts/

Please contact your system administrator to install it. 

Since this change of fonts results in a slightly different page make-up from 
CM fonts, we encourage you to use TX fonts.
To proceed, all you need is: 
\documentclass{aa}
\usepackage{txfonts}
... 

The differences between the 5.1 (June 2001) version and the 5.2 (June 2002) version 
consist of some minor changes allowing you to use the package txfonts for Times fonts. 
The differences between the 5.2 (June 2002) version and the 5.3 (June 2003) version
consist of the addition of the \Online command (see the user guide) and a correction 
in the aa.bst style for references with identical set of authors. Only  minor changes 
have been incorporated in AA v5.4 (the pagelayout  is well adapted for A4 and Letter 
format, some new journals macros have been added and some examples of particular tables
have been added in aa.dem or in the User's Guide).
%end


